A new variability pattern in GRS 1915+105 with NICER and Insight-HXMT observations

We explore the timing and spectral properties of GRS 1915+105 based on X-ray observations of NICER and Insight-HXMT during the long outburst from 2017 to 2021. We find a new class of variability in the rising stage of the outburst that differs from the formerly reported patterns of light curves. This new variability pattern, which we name class $\psi$, is characterized by several periodic mini pulses superposed on another longer periodic pulse. The periods are around $\sim$130 seconds and $\sim$10 seconds for the main pulses and mini pulses respectively based on the analysis of power spectrum density (PSD) and step-wise filter correlation (SFC), where the SFC method has an advantage in finding the superimposed periodic components. The mini pulses become weak or disappear when the luminosity increases and the light curves change into the classical class $\kappa$. The class $\psi$ shows a softer spectrum with lower count rates compared to the class $\kappa$ during the main pulse. The new class $\psi$ shows peculiar timing and spectral properties compared to those of classic class $\kappa$, which can help us to explore the class transition mechanism in GRS 1915+105.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
